Microfabrication techniques for trapped ion quantum information processing

Quantum-mechanical principles can be used to process information (QIP). In one approach, linear arrays of trapped, laser cooled ion qubits (two-level quantum systems) are confined in segmented multi-zone electrode structures. The ion trap approach to QIP requires trapping and control of numerous ions in electrode structures with many trapping zones. I investigated microfabrication of structures to trap, transport and couple large numbers of ions. Using 24Mg+ I demonstrated loading and transport between zones in microtraps made of boron doped silicon. This thesis describes the fundamentals of ion trapping, the characteristics of silicon-based traps amenable to QIP work and apparatus to trap ions and characterize traps. Microfabrication instructions appropriate for nonexperts are included. Ion motional heating was measured. <<>> Using MEMs techniques I built a Si micro-mechanical oscillator and demonstrated a method to reduce the kinetic energy of its lowest order mechanical mode via capacitive coupling to a driven radio frequency (RF) oscillator. Cooling resulted from a RF capacitive force, phase shifted relative to the cantilever motion. The technique was demonstrated by cooling the 7 kHz fundamental mode from room temperature to 45 K. <<>> I also discuss an implementation of the semiclassical quantum Fourier transform (QFT) using three beryllium ion qubits. The QFT is a crucial step in a number of quantum algorithms including Shor's algorithm, a quantum approach to integer factorization which is exponentially faster than the fastest known classical factoring algorithm. This demonstration incorporated the key elements of a scalable ion-trap architecture for QIP.

==> thetraps/figures/dv16m_load_20080831.txt <==
%%%%%%%%%%%%%%%%%%%%%
%    20080831_A     %      
%%%%%%%%%%%%%%%%%%%%%
%Run simulations on dv16m for 8/31/2008 config in load zone.  
%Figure out what the axial and radial frequencies 
%ought to be for the potentials actually used in the 
%experiment. The potentials used on 9/5/2007 were 
%  endcaps (DC83 and DC 93): +4.00 V
%  middle (DC60): +0.53 V
%  center near (DC91): 0.00 V
%  center far (DC90): -8.38 V
%  RF: 43.45 MHz
%  measured: axial 2.48MHz radial 7.15MHz and 8.24MHz

trap = run_B_readvtk('readvtk',1,'filename','dv16m_11_load')
pcolor([1:1:52],[1:1:62],squeeze(trap.electrode{1}.pot(:,8,:))')
pos=findRFMin(trap,'startpos',[mean(trap.x),0,mean(trap.z)],'dopotc',1,'searchspan',[[1;0;0],[0;0;1]])

solopt.cFreqW={};
solopt.cEW=0;
solopt.electrodes={{'DC83'},{'DC93'},{'DC90'},{'DC91'},{'DC60'}}
solopt.lockedelectrodes={}
[sol,solinfo]=findSolutionSpace(trap,'pos',pos,solopt);

%now, just override the voltages to correspond to those actually used in
%the experiment
sol.vdc ={.53;-8.3;0;4;4}

anopt.dodepth=1;
anopt.doparaview=1; %Copy paraview string to clipboard
[r,rr]=analyzeSolution(trap,sol,anopt);

disp(r.txt);

% ---- Trap                 -----
% Generated from dv16m_11_load.vtk on 31-Aug-2008
% RF freq:        43.450000 MHz
% RF amplitude:   46.000000 Vpeak
% ---- DC configuration     -----
%   DC60          :    0.530V, E=( -2177.08,      6.13,   3994.56)V/m @ 1V
%   DC83          :    4.000V, E=(   598.24,   -422.61,   -500.21)V/m @ 1V
%   DC90          :   -8.300V, E=(   331.27,      0.14,   -223.83)V/m @ 1V
%   DC91          :    0.000V, E=(   555.33,      0.42,   -142.10)V/m @ 1V
%   DC93          :    4.000V, E=(   596.90,    422.56,   -499.83)V/m @ 1V
% ---- Ion positions/ modes -----
%            Position  Offset   2.018   7.087   7.824 MHz
%                  mu      mu                            
% Ion  1          6.0    1.79  -0.000  -0.854  -0.520 x  
% M=24            0.0    0.05   1.000  -0.001   0.002 y  
%                45.7    0.06  -0.002  -0.520   0.854 z  
% a                             0.009  -0.017   0.008    
% q                             0.000   0.497   0.492    
% beta/betaad                   1.000   1.053   1.057    
% freq                          2.018   7.460   8.267MHz 
% freqad                        2.018   7.087   7.824MHz 
% ---- Misc                 -----
% Tilt:     -31.3 degrees
% Depth:     >  67 meV (Saddle not on grid)
% Paraview str: (0.046701*RF_pondpot_1V1MHz1amu) -0.351785 +(0.530000*DC60) +(4.000000*DC83) +(-8.300000*DC90) +(0.000000*DC91) +(4.000000*DC93)
% 
% paraview plot 20080831_A.png with 50, 75 and 100 meV isolines
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


==> thetraps/figures/dv16m_m370_20080901.txt <==
%%%%%%%%%%%%%%%%%%%%%
%    20080901_A     %      
%%%%%%%%%%%%%%%%%%%%%
%Run simulations on dv16m 12/30 config in m370 zone.  
%Figure out what the axial and radial frequencies 
%ought to be for the potentials actually used in the 
%experiment. The potentials used on 12/30/2007 were 
%  endcaps A (DC95 and DC33): +0.20 V
%  endcaps B (DC4 and DC36): +0.71 V
%  middle (DC60): 0.11 V
%  center left (DC97): -1.81 V
%  center right (DC35): -0.58 V
%  RF: 67.20 MHz
%  experiment: 1.125 MHz, 7.8 MHz, 9.25 MHz

trap = run_B_readvtk('readvtk',1,'filename','dv16m_24_m370um')
pcolor([1:1:35],[1:1:21],squeeze(trap.electrode{1}.pot(:,17,:))')
pos=findRFMin(trap,'startpos',[mean(trap.x),-370e-6,mean(trap.z)],'dopotc',1,'searchspan',[[1;0;0],[0;0;1]])

%result is %pos = 1.0e-003 * [-0.0006; -0.3700; 0.0416]

solopt.cFreqW={};
solopt.cEW=0;
solopt.electrodes={{'DC95'},{'DC33'},{'DC4'},{'DC36'},{'DC60'},{'DC97'},{'DC35'}}
solopt.lockedelectrodes={}
[sol,solinfo]=findSolutionSpace(trap,'pos',pos,solopt);

%now, just override the voltages to correspond to those actually used in
%the experiment
sol.vdc =[0.11;0.71;0;-0.58;0;0.20;0.20;0;0.71;-1.81;0]

anopt.dodepth=1;
anopt.doparaview=1; %Copy paraview string to clipboard
[r,rr]=analyzeSolution(trap,sol,anopt);

disp(r.txt);

% ---- Trap                 -----
% Generated from dv16m_24_m370um.vtk on 01-Sep-2008
% RF freq:        67.200000 MHz
% RF amplitude:   50.000000 Vpeak
% ---- DC configuration     -----
%   DC32          :    0.000V, E=(  -198.57,    214.25,   -428.43)V/m @ 1V
%   DC33          :    0.200V, E=(  -453.71,    211.76,   -422.41)V/m @ 1V
%   DC35          :   -0.580V, E=(  -519.72,      3.95,   -335.85)V/m @ 1V
%   DC36          :    0.710V, E=(  -574.58,   -288.78,   -652.30)V/m @ 1V
%   DC4           :    0.710V, E=(   464.82,    220.14,   -429.36)V/m @ 1V
%   DC40          :    0.000V, E=(    -3.83,     -5.73,    -95.70)V/m @ 1V
%   DC6           :    0.000V, E=(   200.32,    219.07,   -434.39)V/m @ 1V
%   DC60          :    0.110V, E=(  -163.35,    -83.97,   6508.32)V/m @ 1V
%   DC94          :    0.000V, E=(   198.38,   -196.38,   -427.97)V/m @ 1V
%   DC95          :    0.200V, E=(   478.68,   -219.03,   -433.94)V/m @ 1V
%   DC97          :   -1.810V, E=(   541.82,      5.33,   -336.58)V/m @ 1V
% ---- Ion positions/ modes -----
%            Position  Offset   1.082   7.847   8.430 MHz
%                  mu      mu                            
% Ion  1         -0.6   -1.18  -0.026   0.999   0.044 x  
% M=24         -370.0   -3.97   0.999   0.027  -0.024 y  
%                41.6    0.74   0.026  -0.043   0.999 z  
% a                             0.001  -0.004   0.003    
% q                             0.010   0.342   0.346    
% beta/betaad                   1.000   1.024   1.026    
% freq                          1.082   8.034   8.645MHz 
% freqad                        1.082   7.847   8.430MHz 
% ---- Misc                 -----
% Tilt:       2.5 degrees
% Depth:     >   7 meV (Saddle not on grid)
% Paraview str: (0.023067*RF_pondpot_1V1MHz1amu) -0.033637 +(0.000000*DC32) +(0.200000*DC33) +(-0.580000*DC35) +(0.710000*DC36) +(0.710000*DC4) +(0.000000*DC40) +(0.000000*DC6) +(0.110000*DC60) +(0.000000*DC94) +(0.200000*DC95) +(-1.810000*DC97)

%paraview isolines: 10, 25, 50 meV
